Stellar cores in the Sh 2-305 H II region

Using our deep optical and near-infrared photometry along with multiwavelength archival data, we here present a detailed study of the Galactic H II region Sh 2-305, to understand the star/star-cluster formation. On the basis of excess infra-red emission, we have identified 116 young stellar objects (YSOs) within a field of view of ~ 18.5 arcminute x 18.5 arcminute, around Sh 2-305. The average age, mass and extinction (A_V) for this sample of YSOs are 1.8 Myr, 2.9 solar mass and 7.1 mag, respectively. The density distribution of stellar sources along with minimal spanning tree calculations on the location of YSOs reveals at least three stellar sub-clusterings in Sh 2-305. One cluster is seen toward the center (i.e., Mayer 3), while the other two are distributed toward the north and south directions. Two massive O-type stars (VM2 and VM4; ages ~ 5 Myr) are located at the center of the Sh 2-305 H II region. The analysis of the infrared and radio maps traces the photon dominant regions (PDRs) in the Sh 2-305. Association of younger generation of stars with the PDRs is also investigated in the Sh 2-305. This result suggests that these two massive stars might have influenced the star formation history in the Sh 2-305. This argument is also supported with the calculation of various pressures driven by massive stars, slope of mass function/K-band luminosity function, star formation efficiency, fraction of Class I sources, and mass of the dense gas toward the sub-clusterings in the Sh 2-305.

==> table3.dat <==
#column1 -Id,  column2-Right Ascension, column3-Declination, column4&5 -parallax in mili arcsecond per year and error, column6&7-proper motion in ra direction and error
#column8&9-proper motion in dec direction and error, column10-mag in gaia G band, column11-mag difference between Gbp and Grp band, column11-probability in percentage

#Id      RA        DEC         px  er       P(ra)  er     P(dec) er     Gmag     (Gbp-Grp) prob                                                      
1   112.506538 -18.626102    0.108 0.500  -1.759 0.591   1.351 0.805   19.979    2.700     81	
2   112.543953 -18.622734    0.082 0.113  -1.769 0.128   2.049 0.166   17.645    1.569     98	
3   112.491783 -18.620470    0.866 0.247  -1.729 0.294   1.907 0.352   18.883    1.977     95	
4   112.505150 -18.618370    0.198 0.545  -1.536 0.618   2.235 0.741   20.075    1.849     89	
5   112.478554 -18.617033    0.699 0.060  -1.944 0.069   2.389 0.085   16.539    1.194     98	
6   112.573387 -18.616755    0.315 0.138  -1.581 0.160   2.035 0.195   18.016    1.533     96	
7   112.508286 -18.616657    0.471 0.452  -1.668 0.526   1.897 0.732   19.876    1.910     90	
8   112.572449 -18.614079    0.353 0.198  -2.090 0.224   2.781 0.276   18.556    1.722     86	
9   112.473206 -18.610888    0.274 0.051  -1.880 0.061   2.300 0.068   16.195    1.436    100	
10  112.494148 -18.608501    0.031 0.340  -1.569 0.419   1.793 0.509   19.382    1.945     91	
11  112.483841 -18.606453    0.275 0.274  -2.022 0.321   2.593 0.420   19.021    3.955     95	
12  112.499413 -18.604933    0.028 0.498  -1.349 0.550   2.958 0.688   19.625    1.669     84	
13  112.570107 -18.604387    0.198 0.023  -1.834 0.026   2.381 0.031   13.963    1.233    100	
14  112.475426 -18.600765    0.128 0.073  -1.712 0.091   2.352 0.117   17.002    1.878    100	
15  112.478737 -18.598158    0.487 0.110  -1.789 0.131   2.264 0.163   17.711    1.464     99	
16  112.523262 -18.598021    0.364 0.274  -2.096 0.314   2.656 0.361   19.045    2.505     93	
17  112.578377 -18.596821    0.018 0.184  -1.611 0.213   2.756 0.257   18.454    1.599     93	
18  112.576744 -18.594515    0.705 0.744  -2.080 0.803   1.756 0.989   20.328    2.015     81	
19  112.462646 -18.592108   -0.043 0.469  -1.780 0.544   3.163 0.643   19.882    2.291     84	
20  112.504906 -18.591412    0.100 0.406  -1.026 0.484   2.204 0.575   19.548    2.374     82	
21  112.583092 -18.590397    0.387 0.098  -1.691 0.130   2.245 0.148   17.286    1.705     99	
22  112.584846 -18.590166    0.225 0.402  -1.292 0.498   1.703 0.589   19.594    1.901     84	
23  112.572464 -18.587912    0.204 0.052  -1.662 0.061   2.418 0.077   16.241    2.030     99	
24  112.551666 -18.587805    0.194 0.155  -1.700 0.171   2.280 0.206   18.107    1.838     99	
25  112.534897 -18.587322    0.480 0.121  -1.564 0.140   2.187 0.168   17.817    1.503     98	
26  112.555939 -18.587296   -0.021 0.084  -1.941 0.092   2.140 0.117   16.540    2.821     98	
27  112.563217 -18.586273   -0.221 0.431  -2.160 0.515   2.775 0.643   19.614    2.235     88	
28  112.525703 -18.583424    0.656 0.106  -1.953 0.118   2.065 0.146   17.203    1.441     96	
29  112.509499 -18.580248    0.061 0.092  -1.934 0.110   2.295 0.135   17.291    2.309     99	
30  112.547813 -18.579748    0.387 0.107  -1.809 0.136   1.949 0.152   17.680    2.113     93	
31  112.499519 -18.577761    0.261 0.193  -1.895 0.229   2.778 0.289   18.514    1.569     94	
32  112.539604 -18.577364    0.035 0.488  -1.297 0.556   2.913 0.704   19.743    2.427     84	
33  112.524254 -18.575951    0.221 0.070  -1.771 0.086   2.021 0.105   16.923    1.700     95	
34  112.461990 -18.575214   -0.042 0.221  -2.311 0.266   2.007 0.321   18.878    1.812     81	
35  112.507622 -18.573702    0.176 0.235  -1.931 0.282   2.566 0.352   18.875    2.380     96	
36  112.496178 -18.573500    0.162 0.210  -1.421 0.249   2.303 0.307   18.633    2.871     95	
37  112.474670 -18.572529    0.193 0.127  -1.557 0.154   2.154 0.182   18.029    2.121     97	
38  112.485542 -18.570240    0.299 0.188  -1.432 0.232   2.504 0.272   18.689    2.376     94	
39  112.511711 -18.569971    0.457 0.072  -1.628 0.091   2.349 0.109   15.520    1.768     99	
40  112.514816 -18.569321    0.066 0.099  -1.935 0.113   2.199 0.132   17.399    1.712     99	
41  112.524963 -18.566933    0.113 0.069  -1.764 0.080   2.395 0.098   16.754    1.548    100	
42  112.488098 -18.566820    0.244 0.318  -1.921 0.417   1.743 0.475   19.427    1.718     90	
43  112.521568 -18.566450    0.257 0.168  -2.011 0.201   2.432 0.245   18.272    1.727     97	
44  112.473083 -18.566410    0.221 0.552  -1.702 0.659   1.729 0.749   20.130    1.897     86	
45  112.533073 -18.566036    0.433 0.087  -1.842 0.099   2.066 0.117   17.196    1.664     98	
46  112.569817 -18.565815    0.343 0.411  -1.758 0.463   2.825 0.572   19.574    2.092     91	
47  112.516808 -18.564323    0.239 0.081  -1.817 0.098   2.171 0.117   17.247    2.273     99	
48  112.534645 -18.561962    0.204 0.030  -1.802 0.035   2.409 0.041   14.904    1.472    100	
49  112.541466 -18.561266    0.031 0.291  -1.754 0.361   2.197 0.461   19.133    2.218     96	
50  112.549065 -18.560743   -0.194 0.352  -2.207 0.439   2.367 0.559   19.568    2.264     91	
51  112.509369 -18.559853    0.101 0.166  -1.705 0.201   2.384 0.242   18.452    2.023     99	
52  112.516655 -18.557190   -0.008 0.382  -1.705 0.472   1.992 0.581   19.695    2.367     93	
53  112.509621 -18.555576    0.445 0.485  -1.864 0.586   1.473 0.684   19.929    2.207     83	
54  112.521858 -18.554976    0.753 0.349  -1.395 0.397   1.920 0.553   19.279    2.473     90	
55  112.519028 -18.554655    0.370 0.064  -1.838 0.077   2.439 0.103   16.699    1.826     99	
56  112.592484 -18.554632    0.592 0.312  -2.274 0.363   2.068 0.452   19.240    1.825     89	
57  112.516808 -18.554123    0.233 0.200  -2.030 0.235   2.806 0.277   18.611    1.857     88	
58  112.528946 -18.553732    0.840 0.574  -2.102 0.694   3.110 0.840   20.181    2.202     81	
59  112.513649 -18.553654    0.124 0.100  -1.783 0.122   2.323 0.145   17.410    2.066     99	
60  112.598137 -18.552607    0.226 0.108  -1.844 0.122   2.421 0.147   17.568    1.719     99	
61  112.506416 -18.552601    0.181 0.042  -2.019 0.050   2.341 0.059   15.915    1.694     81	
62  112.531311 -18.552019    0.238 0.089  -1.861 0.106   2.505 0.126   17.349    1.709     99	
63  112.524620 -18.551689    0.317 0.099  -1.658 0.125   2.124 0.147   17.568    2.070     98	
64  112.520111 -18.550369    0.531 0.077  -1.584 0.097   2.058 0.168   15.900   99.000     94	
65  112.542252 -18.550253   -0.148 0.164  -1.758 0.199   2.314 0.248   18.393    2.438     99	
66  112.538651 -18.549923    0.191 0.419  -1.876 0.517   2.831 0.630   19.783    2.328     90	
67  112.521736 -18.548748   -0.066 0.184  -1.899 0.224   2.850 0.300   18.343    2.420     92	
68  112.524673 -18.548475    0.178 0.246  -1.489 0.296   2.821 0.362   18.985    2.290     90	
69  112.530151 -18.547995    0.282 0.447  -2.191 0.532   2.226 0.645   19.781    2.172     90	
70  112.508057 -18.546192    0.235 0.612  -1.720 0.758   1.969 0.851   20.162    1.822     86	
71  112.538147 -18.546085    0.360 0.259  -1.821 0.324   2.948 0.419   18.850    2.542     91	
72  112.434738 -18.545931    0.733 0.271  -1.624 0.367   2.158 0.421   19.247    1.812     96	
73  112.489685 -18.545834    0.181 0.184  -1.995 0.228   1.942 0.265   18.599    1.435     94	
74  112.617119 -18.545124    0.547 0.530  -1.446 0.614   1.923 0.770   19.910    1.874     87	
75  112.536430 -18.544542    0.226 0.065  -1.788 0.080   2.434 0.097   16.747    1.719     99	
76  112.489777 -18.544498    0.625 0.385  -2.056 0.496   1.811 0.578   19.743    2.685     89	
77  112.521133 -18.542824    0.155 0.055  -1.785 0.065   2.420 0.088   16.340    1.530    100	
78  112.507271 -18.542494    0.688 0.253  -1.656 0.318   2.868 0.383   18.415    2.036     92	
79  112.496803 -18.542280    0.467 0.476  -2.225 0.594   2.482 0.671   19.965    2.468     88	
80  112.508202 -18.541170    0.394 0.031  -1.812 0.040   2.402 0.044   12.450    1.306    100	
81  112.501991 -18.540319   -0.209 0.271  -2.267 0.357   2.804 0.410   19.246    1.837     85	
82  112.518082 -18.539867   -0.107 0.337  -2.024 0.443   2.110 0.576   19.374    2.097     93	
83  112.505386 -18.539553   -0.136 0.368  -1.893 0.476   1.889 0.576   19.470    2.280     92	
84  112.529030 -18.538845    0.200 0.049  -1.777 0.060   2.199 0.074   16.241    1.684    100	
85  112.509010 -18.536724    0.336 0.385  -2.033 0.504   1.832 0.593   19.656    2.231     90	
86  112.434196 -18.536152    0.396 0.460  -2.442 0.584   2.768 0.655   19.967    1.879     82	
87  112.498993 -18.535194    0.117 0.101  -1.776 0.130   2.376 0.147   17.600    1.866     99	
88  112.507401 -18.534435    0.810 0.220  -1.721 0.272   2.133 0.313   18.717    2.080     97	
89  112.508751 -18.534029   -0.057 0.285  -1.977 0.371   2.288 0.440   19.149    2.092     95	
90  112.505196 -18.534008   -0.090 0.234  -1.917 0.306   2.335 0.363   18.824    1.818     97	
91  112.523720 -18.533876    0.242 0.143  -2.012 0.173   1.839 0.234   18.165    1.612     86	
92  112.468788 -18.532413    0.197 0.175  -1.807 0.231   2.725 0.264   18.558    1.735     95	
93  112.511223 -18.532391    0.113 0.059  -1.802 0.076   2.348 0.089   16.588    1.524    100	
94  112.554733 -18.532261    0.086 0.065  -1.850 0.081   2.501 0.098   16.695    2.180     99	
95  112.505539 -18.531481    0.397 0.283  -1.635 0.391   2.630 0.450   19.107    1.920     94	
96  112.507568 -18.530817    0.056 0.150  -1.410 0.197   2.520 0.215   18.252    1.923     92	
97  112.527107 -18.530016    0.255 0.022  -1.729 0.026   2.144 0.032   14.058    1.240     97	
98  112.521652 -18.529861    0.188 0.441  -1.761 0.584   2.121 0.655   19.832    1.710     91	
99  112.504211 -18.527719    0.240 0.086  -1.775 0.110   2.138 0.127   17.430    1.769     99	
100 112.534317 -18.527714    0.204 0.165  -1.796 0.199   2.652 0.235   18.017    2.426     97	
101 112.506111 -18.527180    0.480 0.225  -1.648 0.276   2.777 0.327   18.786    2.239     94	
102 112.510147 -18.525478    0.229 0.027  -1.704 0.035   2.402 0.040   15.103    1.845     99	
103 112.523758 -18.524323    0.367 0.328  -2.013 0.411   1.957 0.491   19.452    2.129     93	
104 112.614380 -18.523804    0.202 0.173  -1.976 0.196   2.728 0.232   18.064    3.887     92	
105 112.458984 -18.522947    0.413 0.274  -1.462 0.350   2.026 0.414   19.130    2.335     94	
106 112.504875 -18.520996    0.252 0.569  -2.077 0.731   1.793 0.824   20.130    1.800     84	
107 112.444084 -18.514915    0.349 0.106  -1.967 0.137   2.533 0.157   17.696    1.629     97	
108 112.513191 -18.514879    0.761 0.202  -2.050 0.246   2.287 0.276   18.418    1.723     97	
109 112.513557 -18.513802    0.292 0.234  -1.509 0.298   2.163 0.331   18.794    2.440     96	
110 112.579376 -18.512493    0.407 0.333  -2.305 0.408   2.702 0.492   19.354    1.861     87	
111 112.583359 -18.512457    0.220 0.252  -1.392 0.306   2.586 0.382   18.866    1.976     92	
112 112.501472 -18.510216    0.016 0.314  -1.857 0.413   3.035 0.483   19.430    1.836     87	
113 112.524147 -18.506947    0.710 0.501  -1.505 0.701   2.553 0.747   20.041    2.778     88	
114 112.528641 -18.505964    0.301 0.040  -1.645 0.047   2.429 0.057   15.398    2.191     98	
115 112.456932 -18.500893    0.186 0.065  -1.708 0.086   2.309 0.101   16.856    1.972    100	
116 112.529663 -18.500711    0.635 0.533  -1.590 0.619   2.843 0.926   19.742    2.053     86	
117 112.524620 -18.498398   -0.009 0.163  -1.829 0.210   2.537 0.232   18.362    1.938     98	
118 112.579659 -18.498299    0.393 0.090  -1.822 0.106   2.406 0.127   17.275    1.608     99	
119 112.506836 -18.497662    0.824 0.318  -1.731 0.418   1.716 0.481   19.348    2.258     90	
120 112.579803 -18.495848    0.398 0.125  -1.382 0.153   2.211 0.188   17.830    1.615     85	
121 112.501358 -18.495483    0.306 0.253  -1.637 0.328   2.172 0.380   19.044    2.060     96	
122 112.466156 -18.488380    0.151 0.149  -1.528 0.194   1.905 0.217   18.120    1.757     89	
123 112.569557 -18.487421    0.065 0.474  -1.433 0.606   2.484 0.696   19.898    1.913     89	
124 112.500168 -18.484493    0.228 0.069  -1.720 0.087   2.147 0.104   16.867    1.963     99	
125 112.567917 -18.481585    0.026 0.462  -1.273 0.591   1.850 0.705   19.956    1.941     85	
126 112.457291 -18.479923    0.076 0.328  -1.836 0.446   2.221 0.499   19.421    3.464     95	
127 112.515991 -18.477993    0.240 0.154  -1.664 0.195   2.067 0.220   18.257    2.051     98	
128 112.500114 -18.477005    0.307 0.085  -1.632 0.107   2.191 0.127   16.951    2.856     99	
129 112.507126 -18.476980    0.326 0.142  -1.623 0.165   2.484 0.186   17.780    2.624     98	
130 112.492805 -18.472628    0.032 0.328  -1.935 0.414   2.679 0.495   19.195    3.355     93	
131 112.539703 -18.470886    0.262 0.028  -1.764 0.032   2.475 0.038   14.667    1.459     98	
132 112.518112 -18.467573    0.449 0.350  -1.770 0.472   2.203 0.537   19.534    2.579     94	
133 112.570183 -18.460566    0.626 0.606  -1.107 0.808   2.347 0.895   20.061    2.525     81	
134 112.530182 -18.460138    0.549 0.226  -1.914 0.291   2.893 0.325   18.891    2.429     89	
135 112.530113 -18.458126    0.854 0.420  -1.945 0.572   1.750 0.601   19.746    1.960     88	
136 112.518776 -18.450367   -0.029 0.402  -1.275 0.534   2.651 0.652   19.585    2.530     87	
137 112.499962 -18.448524    0.357 0.213  -2.026 0.268   2.380 0.298   18.655    1.881     97	


==> table4.dat <==
#coumn1-id, column2-Right Ascension, column3-Declination, column4 -mag in J band, column5-error in J mag, column6-mag in H band, column7-error in H mag,
#column8-mag in K band, column9-error in K mag, column10&11-mag and error  in Spitzer (3.6 micron) band, column12&13-mag and error in Spitzer (4.5 micron) band
#column14&15- mag and corespondong error in WISE (W1) band, column16&17- mag and corespondong error in WISE (W2) band, column18&19-mag and corespondong error in WISE (W3) band
#column20&21 -mag and corespondong error in WISE (W4) band, clumn22 -Class of the YSO

 # ID         RA         DEC        J      Jerr   H      Herr   K      Kerr   als1   easl1 als2   eals2 w1mpro w1sigmpro w2mpro w2sigmpro w3mpro w3sigmpro w4mpro w4sigmpro class 
 1         112.539932 -18.666079  17.459 99.9   15.787 0.171  14.997 0.15   13.843 0.082 13.189 0.051 13.837 0.026     12.933 0.029     11.037 99.9      7.312  99.9        II 
 2        112.639084 -18.660336  12.038 0.027  11.469 0.034  10.863 0.024  9.555  0.109 9.033  0.079 9.623  0.022     8.912  0.018     5.412  0.012     3.68   0.024        II 
 3        112.524623 -18.640574 916.168 99.9   15.332 0.13   14.344 0.092  12.871 0.059 12.016 0.048 12.309 0.022     11.024 0.021     8.505  0.081     5.862  0.047         I 
 4         112.529347 -18.621298  17.019 99.9   15.837 0.176  14.785 0.112  14.013 0.089 13.362 0.044 13.699 0.054     12.632 0.05      9.601  99.9      5.883  0.17        II 
 5        112.567901 -18.602305  99.999 9.999  15.367 0.043  14.113 0.049  11.72  0.186 10.372 0.138 -     -        -     -        -     -        -     -                    I 
 6        112.579656 -18.600733  15.818 0.0090 14.026 0.0040 12.692 0.0030 11.596 0.099 11.241 0.046 -     -        -     -        -     -        -     -                   II 
 7        112.575142 -18.600652  13.727 0.0030 12.775 0.0040 12.007 0.0040 10.634 0.082 10.074 0.061 -     -        -     -        -     -        -     -                   II 
 8         112.558487 -18.598901  16.781 0.022  15.606 0.01   15.063 0.012  14.659 0.1   13.898 0.158 -     -        -     -        -     -        -     -                  II 
 9        112.587396 -18.598269  17.077 0.028  15.721 0.011  14.775 0.0090 13.312 0.064 12.797 0.054 13.679 0.036     12.498 0.026     9.53   0.325     2.827  0.029        II 
 10       112.57434  -18.59742   15.708 0.02   13.869 0.0080 12.535 0.0050 11.165 0.113 10.505 0.08  -     -        -     -        -     -        -     -                   II 
 11       112.56969  -18.596977  10.855 0.055  8.026  0.031  6.057  0.029       -    -     -    4.09   0.262     2.749  0.415     -0.388 0.102     -3.329 0.0030             I 
 12        112.547971 -18.596086  99.999 9.999  17.289 0.043  16.165 0.028  14.616 0.067 13.998 0.074 -     -        -     -        -     -        -     -                  II 
 13       112.573996 -18.593988  17.621 0.047  15.956 0.029  14.762 0.013       -    -     -    -     -        -     -        -     -        -     -                        II 
 14        112.554543 -18.593409  99.999 9.999  16.422 0.02   15.999 0.021  14.322 0.122 13.633 0.101 -     -        -     -        -     -        -     -                   I 
 15        112.365797 -18.592802  16.989 99.9   15.659 0.11   15.327 0.193  13.979 0.039 13.619 0.074 14.231 0.035     13.841 0.051     9.87   0.139     7.165  0.17        II 
 16        112.555949 -18.587226  12.875 0.015  12.278 0.012  11.844 0.0090 11.514 0.078 11.458 0.057 11.45  0.046     11.016 0.039     7.014  0.101     2.323  0.04        II 
 17       112.574051 -18.586547  17.168 0.034  16.02  0.016  15.179 0.016       -    -     -    -     -        -     -        -     -        -     -                        II 
 18        112.425197 -18.585661  16.502 0.141  15.494 0.145  14.757 0.136  13.376 0.076 12.956 0.08  13.162 0.034     12.524 0.033     9.845  99.9      8.062  99.9        II 
 19        112.39174  -18.58308   16.271 0.104  15.289 0.118  15.024 0.145  14.125 0.078 13.587 0.058 -     -        -     -        -     -        -     -                  II 
 20        112.548979 -18.580788  99.999 9.999  17.161 0.034  15.923 0.023  14.588 0.085 13.797 0.068 -     -        -     -        -     -        -     -                   I 
 21        112.431531 -18.580235  17.339 99.9   15.685 0.162  14.751 0.118  13.986 0.071 13.464 0.084 13.901 0.027     13.419 0.031     10.699 99.9      7.926  99.9        II 
 22       112.633484 -18.577118  16.414 0.144  14.928 0.099  14.033 0.064  12.652 0.039 12.144 0.057 12.72  0.031     12.106 0.03      9.189  0.162     7.324  0.494        II 
 23       112.63521  -18.576639  15.599 0.079  14.837 0.084  14.464 0.102  13.885 0.134 13.55  0.063 13.849 0.054     13.57  0.072     10.289 99.9      7.43   99.9         II 
 24        112.524496 -18.574062  16.345 0.014  15.156 0.0080 14.375 0.0060 13.845 0.067 13.371 0.045 -     -        -     -        -     -        -     -                  II 
 25        112.565902 -18.570545  16.605 0.016  15.179 0.0070 14.224 0.0070 12.897 0.05  12.533 0.057 12.758 0.031     12.756 0.034     10.111 99.9      6.787  0.384       II 
 26       112.588582 -18.568737  17.2   0.026  15.989 0.013  15.366 0.012  14.54  0.066 14.229 0.081 14.769 0.103     15.623 0.272     11.32  99.9      7.403  0.245        II 
 27        112.563791 -18.56751   17.539 0.035  15.817 0.013  14.623 0.01   12.986 0.052 12.323 0.047 13.626 0.094     13.077 0.046     10.093 99.9      8.681  99.9        II 
 28        112.534697 -18.566873  16.782 0.021  15.444 0.01   14.621 0.0080 13.679 0.128 13.19  0.07  12.79  0.056     12.185 0.046     7.662  0.032     4.478  0.118       II 
 29        112.396277 -18.564531  17.005 99.9   15.862 0.142  14.963 0.131  13.892 0.101 13.371 0.064 -     -        -     -        -     -        -     -                  II 
 30        112.516828 -18.564333  14.189 0.0060 13.311 0.0050 12.604 0.0040 11.626 0.056 11.219 0.064 11.493 0.029     11.177 0.031     7.693  0.089     2.964  0.029       II 
 31        112.539838 -18.564011  16.584 0.015  15.389 0.0080 14.679 0.01   13.977 0.073 13.512 0.074 13.648 0.161     12.839 0.083     9.953  0.122     4.548  0.157       II 
 32       112.56868  -18.563632  16.314 0.011  15.081 0.0080 14.299 0.0060 13.479 0.07  13.037 0.056 12.869 0.026     13.009 0.032     11.631 99.9      7.682  99.9         II 
 33       112.570474 -18.561919  99.999 9.999  16.977 0.032  15.518 0.014  13.328 0.045 12.455 0.064 -     -        -     -        -     -        -     -                    I 
 34        112.503087 -18.558484  15.813 0.0090 14.121 0.0070 13.221 0.0070 11.886 0.043 11.078 0.074 -     -        -     -        -     -        -     -                  II 
 35        112.542643 -18.558278  17.186 0.032  16.047 0.025  15.355 0.043  14.506 0.103 13.921 0.081 -     -        -     -        -     -        -     -                  II 
 36        112.390215 -18.558119  14.955 0.04   13.805 0.064  13.002 0.054  11.711 0.082 11.151 0.039 11.527 0.026     10.775 0.024     7.483  0.062     5.09   0.07        II 
 37        112.521878 -18.555     15.673 0.0080 14.673 0.0080 13.974 0.0050 13.002 0.058 12.766 0.068 11.559 0.028     11.544 0.036     5.206  0.018     0.926  0.025       II 
 38        112.559967 -18.553794  99.999 9.999  16.461 0.021  15.507 0.016  14.344 0.068 13.965 0.106 -     -        -     -        -     -        -     -                  II 
 39        112.511727 -18.553791  15.581 0.021  14.294 0.016  13.603 0.013  12.429 0.06  11.858 0.084 11.291 0.029     10.937 0.031     6.318  0.031     1.652  0.049       II 
 40        112.513614 -18.553654  14.54  0.0050 13.811 0.0040 13.321 0.0050 12.801 0.076 12.391 0.042 -     -        -     -        -     -        -     -                  II 
 41        112.522213 -18.551985  16.511 0.023  15.289 0.011  14.42  0.0070 13.808 0.084 13.074 0.071 -     -        -     -        -     -        -     -                  II 
 42        112.542264 -18.550301  15.102 0.0060 14.1   0.0060 13.457 0.0050 12.65  0.068 12.309 0.078 -     -        -     -        -     -        -     -                  II 
 43        112.509413 -18.549739  17.452 0.037  15.848 0.02   14.829 0.013  13.524 0.128 12.913 0.078 -     -        -     -        -     -        -     -                  II 
 44        112.504041 -18.548951  16.698 0.018  15.443 0.012  14.768 0.01   13.872 0.068 13.312 0.058 -     -        -     -        -     -        -     -                  II 
 45        112.525645 -18.548881  16.269 0.014  15.228 0.01   14.83  0.01   14.43  0.08  13.977 0.116 -     -        -     -        -     -        -     -                  II 
 46        112.54564  -18.547931  99.999 9.999  15.787 0.015  14.368 0.012  12.824 0.093 12.361 0.063 -     -        -     -        -     -        -     -                  II 
 47        112.548747 -18.547788  16.651 0.017  14.963 0.0070 13.822 0.0070 12.218 0.095 11.934 0.083 -     -        -     -        -     -        -     -                  II 
 48        112.534215 -18.547388  16.868 0.02   15.502 0.014  14.649 0.01   13.768 0.068 13.286 0.058 -     -        -     -        -     -        -     -                  II 
 49        112.549552 -18.546155  16.893 0.025  15.881 0.022  14.58  0.026  12.173 0.172 11.383 0.135 10.96  0.03      10.119 0.031     5.207  0.021     3.03   0.047        I 
 50        112.53817  -18.54613   14.992 0.0060 13.709 0.0050 12.842 0.0050 11.764 0.042 11.311 0.061 11.811 0.037     11.359 0.038     9.2    99.9      5.34   0.265       II 
 51        112.519851 -18.54608   16.953 0.023  15.97  0.014  15.342 0.012  14.922 0.174 14.61  0.153 -     -        -     -        -     -        -     -                  II 
 52        112.546687 -18.545312  99.999 9.999  16.43  0.017  15.228 0.011  13.483 0.1   12.841 0.098 -     -        -     -        -     -        -     -                  II 
 53        112.509042 -18.545144  15.582 0.0080 14.576 0.0090 14.076 0.0080 13.442 0.063 13.062 0.093 -     -        -     -        -     -        -     -                  II 
 54        112.518319 -18.544092  16.178 0.011  14.767 0.0050 13.954 0.0070 13.257 0.063 12.679 0.069 -     -        -     -        -     -        -     -                  II 
 55        112.549791 -18.543541  99.999 9.999  15.897 0.014  13.936 0.0090 11.576 0.071 10.649 0.047 11.082 0.033     9.833  0.028     5.981  0.033     3.365  0.055        I 
 56        112.512299 -18.543515  99.999 9.999  16.701 0.079  16.133 0.141  13.425 0.103 12.899 0.074 -     -        -     -        -     -        -     -                   I 
 57        112.550955 -18.542549  99.999 9.999  16.061 0.013  14.607 0.0090 13.564 0.13  12.669 0.118 -     -        -     -        -     -        -     -                  II 
 58        112.437183 -18.541561  16.239 0.124  15.316 0.154  14.262 0.078  13.444 0.043 13.102 0.065 -     -        -     -        -     -        -     -                  II 
 59        112.504799 -18.541556  17.058 0.027  15.884 0.03   14.922 0.02   13.328 0.09  12.965 0.102 -     -        -     -        -     -        -     -                  II 
 60        112.549783 -18.541025  15.033 0.0090 14.555 0.0060 14.302 0.0070 12.782 0.109 11.735 0.083 -     -        -     -        -     -        -     -                   I 
 61        112.43672  -18.540459  15.818 0.096  14.407 0.103  13.843 0.078  12.181 0.078 11.725 0.065 12.101 0.03      11.469 0.027     9.329  0.269     7.014  99.9        II 
 62        112.542883 -18.539516  15.747 0.01   14.631 0.0070 13.976 0.0090 13.031 0.063 12.412 0.06  -     -        -     -        -     -        -     -                  II 
 63        112.538977 -18.539239  99.999 9.999  16.179 0.02   15.235 0.016  14.099 0.066 13.432 0.104 13.681 0.108     15.295 99.9      11.333 99.9      4.328  0.088       II 
 64        112.52102  -18.539068  16.499 0.014  15.134 0.0080 14.415 0.0090 13.626 0.069 13.205 0.069 12.767 0.123     12.717 0.071     7.627  0.045     3.55   0.04        II 
 65        112.545039 -18.539054  99.999 9.999  15.905 0.019  14.643 0.014  12.789 0.094 12.298 0.076 11.623 0.039     11.131 0.052     6.344  0.041     4.068  0.087       II 
 66        112.506636 -18.538151  15.913 0.013  14.682 0.01   14.156 0.011  13.226 0.08  12.77  0.087 -     -        -     -        -     -        -     -                  II 
 67        112.547146 -18.537328  99.999 9.999  17.13  0.032  16.178 0.033  14.239 0.119 13.53  0.122 -     -        -     -        -     -        -     -                   I 
 68        112.532296 -18.536786  16.326 0.013  15.295 0.013  14.661 0.012  13.608 0.065 13.001 0.063 -     -        -     -        -     -        -     -                  II 
 69        112.50903  -18.53667   16.142 0.01   15.021 0.01   14.482 0.01   13.33  0.077 13.019 0.052 -     -        -     -        -     -        -     -                  II 
 70        112.51224  -18.535058  16.758 0.017  15.468 0.019  14.768 0.017  13.731 0.096 13.296 0.066 -     -        -     -        -     -        -     -                  II 
 71        112.509804 -18.53488   16.995 0.021  16.02  0.037  15.135 0.021  14.369 0.142 13.87  0.137 -     -        -     -        -     -        -     -                  II 
 72        112.507403 -18.53444   15.417 0.0060 14.365 0.0080 13.719 0.0060 12.723 0.063 12.598 0.059 -     -        -     -        -     -        -     -                  II 
 73        112.511231 -18.532388  14.329 0.01   13.927 0.013  13.791 0.01   13.394 0.153 12.859 0.105 13.52  0.149     14.906 99.9      7.602  99.9      4.646  0.461       II 
 74        112.554737 -18.532295  13.789 0.0060 13.2   0.0060 12.873 0.017  11.466 0.145 10.551 0.196 10.098 0.03      9.245  0.023     4.544  0.022     1.569  0.027        I 
 75        112.500476 -18.531257  95.229 0.0090 15.913 0.021  14.4   0.0090 12.226 0.057 11.184 0.07  10.84  0.04      10.201 0.027     5.39   0.04      2.076  0.029        I 
 76        112.514816 -18.529292  17.611 0.015  16.365 0.02   15.651 0.015  14.628 0.105 14.11  0.086 -     -        -     -        -     -        -     -                  II 
 77        112.447469 -18.529129  17.253 0.012  15.832 0.015  14.947 0.012  14.059 0.051 13.348 0.076 -     -        -     -        -     -        -     -                  II 
 78        112.504186 -18.52903   16.0   0.0070 14.618 0.0060 13.81  0.0070 12.861 0.064 12.295 0.056 -     -        -     -        -     -        -     -                  II 
 79        112.520263 -18.528952  16.738 0.014  15.724 0.016  15.234 0.014  14.499 0.123 14.033 0.081 -     -        -     -        -     -        -     -                  II 
 80        112.4491   -18.528582  95.24  0.024  17.053 0.041  15.754 0.024  14.198 0.055 13.35  0.103 15.371 0.299     13.471 0.106     9.872  99.9      7.537  99.9         I 
 81        112.452576 -18.528307  17.41  0.01   15.542 0.015  14.368 0.01   13.129 0.063 12.374 0.053 -     -        -     -        -     -        -     -                  II 
 82        112.519349 -18.527242  17.204 0.014  15.667 0.015  14.882 0.014  13.358 0.063 12.54  0.055 12.339 0.078     11.923 0.124     8.623  99.9      5.632  99.9         I 
 83        112.52381  -18.524351  15.931 0.0090 14.904 0.012  14.486 0.0090 13.719 0.087 13.427 0.056 -     -        -     -        -     -        -     -                  II 
 84        112.49084  -18.522348  95.24  0.025  17.359 0.055  16.015 0.025  14.659 0.103 14.006 0.076 -     -        -     -        -     -        -     -                  II 
 85        112.528342 -18.52157   17.243 0.059  15.746 0.021  15.241 0.018  14.545 0.126 13.745 0.078 -     -        -     -        -     -        -     -                  II 
 86        112.513666 -18.505483  95.236 0.025  17.631 0.062  16.109 0.025  12.545 0.05  11.626 0.056 12.528 0.026     11.393 0.023     7.135  0.023     2.852  0.021        I 
 87        112.484844 -18.504279  16.498 0.015  15.379 0.019  14.749 0.015  13.897 0.073 13.607 0.076 13.355 0.049     13.193 0.054     9.058  0.27      5.992  0.263       II 
 88       112.619674 -18.503567  16.56  0.173  14.991 0.097  14.038 0.063  13.323 0.043 12.941 0.044 13.545 0.049     12.824 0.038     9.628  0.182     6.653  0.18         II 
 89        112.5174   -18.493944  16.446 0.0060 14.987 0.0090 14.05  0.0060 12.788 0.053 12.322 0.058 -     -        -     -        -     -        -     -                  II 
 90        112.536948 -18.493298  16.593 0.158  15.245 0.105  14.546 0.102  13.32  0.05  12.95  0.036 13.696 0.116     13.356 0.086     8.944  99.9      6.962  99.9        II 
 91        112.516801 -18.490049  95.25  0.018  16.302 0.02   15.45  0.018  14.444 0.073 13.966 0.065 -     -        -     -        -     -        -     -                  II 
 92        112.504046 -18.489514  17.565 0.013  16.149 0.017  15.435 0.013  14.241 0.085 13.784 0.068 -     -        -     -        -     -        -     -                  II 
 93        112.491625 -18.486823  16.278 0.0040 14.287 0.0070 12.856 0.0040 10.96  0.073 10.384 0.041 11.003 0.024     10.226 0.021     7.202  0.035     5.425  0.213       II 
 94        112.492753 -18.484765  17.141 0.016  16.0   0.013  15.43  0.016  14.658 0.094 14.113 0.086 -     -        -     -        -     -        -     -                  II 
 95        112.494268 -18.480618  95.229 0.0060 15.79  0.012  14.294 0.0060 12.31  0.076 11.603 0.052 12.111 0.027     11.097 0.021     6.925  0.028     4.455  0.09         I 
 96        112.501448 -18.478701  17.236 0.014  15.69  0.015  14.883 0.014  14.133 0.109 13.661 0.072 -     -        -     -        -     -        -     -                  II 
 97        112.510806 -18.477084  17.204 0.012  15.856 0.014  15.244 0.012  14.425 0.144 13.95  0.118 -     -        -     -        -     -        -     -                  II 
 98        112.494821 -18.474256  16.126 0.0060 14.759 0.0060 13.863 0.0060 12.767 0.047 12.362 0.05  11.955 0.028     11.694 0.028     6.602  0.022     4.766  0.119       II 
 99        112.502884 -18.473785  14.975 0.012  13.592 0.013  12.817 0.012  11.984 0.09  11.647 0.084 11.469 0.032     11.063 0.028     6.758  0.03      4.213  0.084       II 
 100       112.517542 -18.473535  95.247 0.023  17.175 0.035  16.089 0.023  14.38  0.082 13.999 0.073 13.237 0.052     12.852 0.044     7.95   0.105     6.144  0.162       II 
 101      112.59541  -18.471562  17.973 0.053  16.423 0.017  15.478 0.014  13.851 0.072 13.108 0.088 13.621 0.031     12.909 0.033     8.887  0.075     6.536  0.129        II 
 102       112.487068 -18.471517  17.629 0.015  15.952 0.013  15.198 0.015  14.089 0.057 13.707 0.061 12.747 0.029     12.31  0.024     7.508  0.051     4.312  0.081       II 
 103       112.485033 -18.47019   95.239 0.011  16.165 0.018  14.968 0.011  13.75  0.078 13.159 0.049 -     -        -     -        -     -        -     -                  II 
 104       112.500308 -18.467988  17.278 0.018  15.798 0.013  14.963 0.018  13.794 0.08  13.427 0.085 13.195 0.14      12.427 0.128     7.562  0.204     5.237  0.064       II 
 105       112.518197 -18.467486  15.975 0.0080 14.881 0.0080 13.972 0.0080 12.755 0.052 12.148 0.051 12.424 0.035     11.694 0.029     7.525  0.044     5.682  0.1         II 
 106       112.483806 -18.466359  95.215 0.01   15.111 0.019  13.224 0.01   10.924 0.046 10.17  0.053 -     -        -     -        -     -        -     -                   I 
 107       112.48473  -18.465447  16.487 0.014  14.302 0.015  12.69  0.014  10.171 0.123 9.223  0.062 -     -        -     -        -     -        -     -                   I 
 108       112.48084  -18.465179  17.601 0.014  15.583 0.019  14.395 0.014  13.129 0.067 12.344 0.064 -     -        -     -        -     -        -     -                  II 
 109       112.485244 -18.463724  15.62  0.109  12.823 0.062  10.679 0.032  8.123  0.059 7.057  0.052 8.306  0.021     6.72   0.017     3.683  0.015     0.813  0.02         I 
 110       112.476285 -18.462666  95.24  0.014  16.765 0.024  15.497 0.014  14.508 0.085 14.079 0.072 -     -        -     -        -     -        -     -                  II 
 111       112.504003 -18.46182   95.246 0.014  16.345 0.023  15.353 0.014  14.145 0.056 13.661 0.09  12.937 0.033     12.925 0.034     7.752  0.031     5.392  0.054       II 
 112       112.485001 -18.46169   14.31  0.0080 13.381 0.0050 12.784 0.0080 11.388 0.187 10.71  0.189 -     -        -     -        -     -        -     -                  II 
 113       112.4803   -18.45747   13.839 0.028  13.262 0.035  12.785 0.027  11.914 0.047 11.629 0.063 11.817 0.023     11.248 0.021     6.731  0.017     2.775  0.022       II 
 114       112.472967 -18.454521  16.568 0.141  15.114 0.118  14.215 0.082  13.019 0.04  12.504 0.06  12.969 0.024     12.064 0.022     11.475 0.293     5.683  0.056       II 
 115       112.48008  -18.449427  16.625 0.16   15.512 0.155  14.876 0.143  13.747 0.063 13.222 0.062 13.792 0.026     13.325 0.028     10.788 0.147     6.983  0.132       II 
 116      112.585263 -18.436663  16.949 99.9   15.509 0.164  14.183 0.08   12.786 0.096 12.2   0.07  12.741 0.026     11.826 0.023     10.168 0.086     6.232  0.06         II 


==> table5.dat <==
#coumn1-id, column2-Right Right Ascension, column3-Declination, column4 -magnitude in V mag, column5 -error in V mag,
#column6 -(U-B) mag, column7-error in (U-B) mag, column8- (B-V) mag, coumn9-error in (B-V), column10 -(V-R) mag,
#column11 -error in (V-R) mag, column12 - (V-I) mag, column13 -error in (V-I) mag

# Id        Ra        Dec          V  eV    (U-B)  e(U-B) (B-V) e(B-V)   (V-R)  e(V-R)  (V-I) e(V-I)
  2   112.639084 -18.660336   14.534  0.003 0.382  0.013  1.047  0.009   0.541  0.004   1.28  0.005 
  7   112.575142 -18.600652   17.699  0.007 -      -      1.737  0.019   0.976  0.011  2.142  0.011 
 11   112.56969 -18.596977   17.821  0.047 -0.222 0.170  2.089  0.056   1.769  0.063  3.237  0.076  
 16   112.555949 -18.587226   15.555  0.004 0.233  0.018  0.963  0.009   0.475  0.017  1.272  0.012 
 23   112.63521 -18.576639   18.883   0.01 -      -      1.737  0.099   0.845  0.017  1.944  0.021  
 24   112.524496 -18.574062   21.087  0.051 -      -      -      -       1.258  0.066  2.584  0.055 
 28   112.534697 -18.566873   20.403  0.032 -      -      -      -       0.887   0.05  2.253  0.048 
 30   112.516828 -18.564333   18.077  0.022 -      -      1.634  0.028   0.942  0.022  2.068  0.022 
 36   112.390215 -18.558119   20.031  0.024 -      -      -      -       1.431  0.032  2.734   0.03 
 37   112.521878    -18.555    20.45  0.029 -      -      -      -       1.153  0.041  2.673  0.035 
 39   112.511727 -18.553791   21.032  0.062 -      -      -      -       1.197  0.094  3.016  0.076 
 40   112.513614 -18.553654   18.167  0.008 0.561  0.251  1.492  0.023   0.795  0.009  1.891  0.011 
 42   112.542264 -18.550301   19.487  0.013 -      -      -      -       1.216  0.018  2.358  0.023 
 50   112.53817  -18.54613   20.104  0.029 -      -      -      -       1.457  0.034  2.887  0.039  
 53   112.509042 -18.545144   19.936  0.067 -      -      -      -       0.854  0.076  2.307  0.072 
 58   112.437183 -18.541561    21.25  0.051 -      -      -      -       0.815  0.083   2.53  0.056 
 60   112.549783 -18.541025   17.735  0.004 -      -      1.276  0.013    0.66  0.005  1.518  0.005 
 61   112.43672 -18.540459   20.619   0.03 -      -      -      -       1.386   0.04  2.789  0.036  
 62   112.542883 -18.539516   20.497  0.033 -      -      -      -       1.333  0.044  2.592  0.038 
 69   112.50903  -18.53667   20.916  0.046 -      -      -      -       1.011  0.079   2.79  0.051  
 72   112.507403  -18.53444   19.797  0.018 -      -      -      -       1.277  0.042   2.43  0.026 
 73   112.511231 -18.532388   16.989  0.004 0.296  0.035  1.048  0.008   0.514  0.005  1.318  0.005 
 74   112.554737 -18.532295   17.389  0.005 0.495  0.062  1.606  0.01    0.865  0.006  1.968  0.006 
 79   112.520263 -18.528952   21.444  0.081 -      -      -      -       1.756  0.099  2.516  0.085 
 87   112.484844 -18.504279   21.384   0.08 -      -      -      -        1.28  0.106  2.887  0.091 
105   112.518197 -18.467486   20.539  0.031 -      -      -      -       1.103   0.04  2.358  0.037 
112   112.485001  -18.46169   19.186  0.016 -      -      1.896  0.118   1.183  0.022  2.662  0.026 
113   112.4803  -18.45747   16.985  0.004 0.782  0.08   1.408  0.011   0.763  0.005  1.708  0.005  


==> table6.dat <==
#colum1 -Id, column2- number of points in SED, column3-class of the YSO, column4-minimised chi square vale
#column5-distance, column6-error in distance, column7&8-extinction (mag) and corresponding error
#column9&10-age of YSO and corresponding error, column11&12-Mass of the YSO and corresponding error  



#   Id  N cl   chi    D   er    av  er   A    ea     M   em              
    1   9 II   2.2  3.7  0.3   6.2  3.8  0.4  1.2   0.8  0.8 
    2  14 II  19.1  3.7  0.3   2.7  0.3  0.6  0.1   4.9  0.3 
    4   9 II   11.  3.7  0.3    5.  3.6  0.6  1.6   1.6  1.4 
    6   5 II   0.4  3.7  0.3   9.6  3.1  1.7  2.5    3.  1.2 
    7   9 II   1.7  3.6  0.3   4.6  1.5  1.5  1.2   4.6  1.9 
    8   5 II   0.1  3.7  0.3   4.9  2.1   2.  2.3   1.3  1.2 
    9   9 II  20.2  3.4  0.1   4.8  2.2   0.   0.   7.2   1. 
   10   5 II   0.2  3.7  0.3   9.6  3.3  2.5  2.7   3.6  1.4 
   11  12 I   41.9  3.7  0.3   4.6  1.2  0.5  0.3  16.2  1.1 
   15   9 II   6.8  3.7  0.3   7.2  4.3   2.  2.7   1.5  1.2 
   16  14 II  15.4  3.3   0.   3.2  0.1   1.   0.   4.6   0. 
   18   9 II   7.7  3.7  0.3   9.1  2.5  4.1   3.   2.3  0.9 
   19   5 II   0.1  3.7  0.3   4.2   2.  2.3  2.6   1.6  1.3 
   21   9 II   1.5  3.7  0.3   8.8  3.6  0.7   1.   1.1  0.9 
   22   9 II   1.5  3.7  0.3  10.3  2.7  2.5  2.5   2.5   1. 
   23  13 II  11.8  3.7  0.3   3.5  1.5   3.  2.5   2.1  0.8 
   25   9 II    3.  3.7  0.3   8.1  3.9  0.8  1.5   1.5  1.1 
   26   9 II  34.7  3.8  0.3   5.4  2.7  1.2  2.2   0.8  0.8 
   27   9 II  12.1  3.6  0.3  13.1  2.4  3.2   3.   2.3  0.9 
   28  12 II  37.6  3.7  0.3   2.2  0.4  0.1  0.1   3.6  1.6 
   29   5 II   0.2  3.7  0.3   6.9  3.3   2.  2.7   1.9  1.5 
   30  13 II  12.4  3.6  0.2   4.6  1.5  1.9  2.5    5.  1.1 
   31   9 II   8.4  3.6  0.3   3.8  1.9  0.1  0.1   4.6   2. 
   32   9 II  11.1  3.8  0.3   6.3  2.9  0.5  0.7   1.2  0.8 
   34   5 II    0.  3.7  0.3    8.  3.5  1.3   2.   3.4   2. 
   35   5 II   0.1  3.7  0.3   5.7  2.6   2.  2.6   1.5  1.4 
   36  12 II   9.4  3.7  0.3    5.  2.5  1.1  1.3   3.3  1.9 
   37  12 II  85.4  3.7  0.3   5.4  0.7  0.5   0.   6.3  0.2 
   39  12 II  27.2  3.6  0.3    3.  0.9   0.  0.1   7.6  2.3 
   40  10 II   1.8  3.6  0.3   4.8  1.3   4.  2.3   3.6  1.3 
   41   5 II   0.2  3.7  0.3   6.9  2.7  1.8  2.2   1.8  1.3 
   42   8 II   0.8  3.7  0.3   3.7  1.2  1.6   2.   2.1  1.1 
   43   5 II    0.  3.7  0.3   9.1  4.3  2.2  2.8   2.2  1.5 
   44   5 II    0.  3.7  0.3   6.6  2.9  2.1  2.4   1.9  1.4 
   45   5 II    0.  3.7  0.3   3.5  1.7   2.  2.2   1.2  0.9 
   47   5 II   0.1  3.7  0.3   9.6  3.8  2.4  2.8   2.7  1.4 
   48   5 II    0.  3.7  0.3   7.8   3.   2.  2.3   1.8  1.3 
   49   9 I    66.  3.6  0.3   3.6  1.8  1.1  1.2   4.9  1.9 
   50  12 II   4.9  3.7  0.3   3.4  1.4  0.5   1.   2.2  1.1 
   51   5 II   0.2  3.7  0.3    4.  1.7  2.4  2.5   0.9  0.8 
   53   8 II   0.9  3.7  0.3   4.1  1.4  2.6  2.5   1.9   1. 
   54   5 II   0.1  3.7  0.3   7.3  2.5  1.3  1.8   1.9  1.3 
   55   8 I    15.  3.7  0.3  19.1  7.7  0.7  1.3   3.6   2. 
   58   8 II   4.6  3.8  0.3   5.2   2.  4.3  3.5   2.2  1.1 
   59   5 II   0.3  3.7  0.3   6.6  4.1  2.5  3.2   2.4  1.6 
   60   9 I    1.9  3.8  0.3   4.1  0.5  5.8  2.4   3.3  0.9 
   61  12 II  13.2  3.6  0.3   5.6  1.5  4.1  2.8   2.3  0.8 
   62   8 II    1.  3.7  0.3   4.4  1.5  2.4  2.8   2.3  1.4 
   63   8 II  73.7  3.6  0.3  11.5  4.6  0.3  0.1   5.3  0.4 
   64   9 II  14.5  3.7  0.3   4.8  3.3  0.1  0.3   3.7  1.5 
   65   8 II  50.2  3.8  0.3  17.6  6.5  0.9  1.4   3.6  2.3 
   66   5 II    0.  3.7  0.3   5.9  2.1  1.9  2.2   1.9  1.1 
   68   5 II    0.  3.7  0.3    6.  2.8  2.7   3.   2.2  1.5 
   69   8 II   3.9  3.7  0.3   4.8  1.6  3.1  2.9    2.  1.1 
   70   5 II    0.  3.7  0.3   6.6  2.9  2.2  2.7   1.8  1.3 
   71   5 II   0.5  3.7  0.3   5.9  2.6   2.  2.5   1.4  1.3 
   72   8 II   2.1  3.7  0.3   3.8  1.2  1.8  2.2    2.   1. 
   73  14 II  70.9  3.6  0.3   3.5  0.2  4.8  2.1   2.8  0.3 
   74  14 I   70.6  3.6  0.3   5.5  1.2  2.2  1.4   7.2  0.8 
   75   8 I   35.5  3.7  0.3  13.1  5.6   0.  0.1   7.2  3.3 
   76   5 II    0.  3.7  0.3   5.6  2.7  1.3  2.3   1.3  1.5 
   77   5 II    0.  3.7  0.3   8.1  3.4  1.9  2.4   1.8  1.4 
   78   5 II    0.  3.7  0.3   7.6  2.8  1.8  2.3   2.4  1.5 
   79   8 II  14.8  3.7  0.3   3.3  0.6  2.6  2.1   1.6  1.1 
   80   8 I   18.8  3.7  0.3  11.7  7.2   2.  2.9   1.2  1.2 
   81   5 II   0.1  3.7  0.3  10.8  4.1  1.7  2.5   2.3  1.5 
   82   9 I   23.5  3.7  0.3   4.7  3.7  0.6  1.8   1.4  1.2 
   83   5 II    0.  3.7  0.3   4.3  1.7  2.7  2.4   1.7  0.9 
   85   5 II   0.1  3.7  0.3   6.4  2.5  1.8  2.3   1.4  1.2 
   86   8 I    7.6  3.6  0.3  21.1  4.9  0.2  0.5   4.9  1.4 
   87  12 II  14.2  3.7  0.3   2.6  0.8  0.2  0.6   1.2  0.9 
   88   9 II   1.2  3.7  0.3   7.6  3.3  0.6  1.2   1.3   1. 
   89   5 II    0.  3.7  0.3   8.4   3.  3.3  3.2   2.5  1.3 
   90   9 II   6.1  3.6  0.3  10.1  3.1  2.3  1.8   2.5  1.1 
   92   5 II    0.  3.7  0.3   6.6  3.1  1.5  2.3   1.7  1.6 
   93   9 II   0.8  3.7  0.3  12.3  4.1  3.8  2.6   4.6  1.5 
   94   5 II    0.  3.7  0.3   4.8  2.2  1.8  2.5   1.3  1.3 
   95   8 I    5.6  3.7  0.3  14.5  7.3  0.5   1.   2.6  2.1 
   96   5 II    0.  3.6  0.3    8.  2.7  1.8  2.2   1.4   1. 
   97   5 II    0.  3.7  0.3    6.  2.2  1.9  2.4   1.2  1.1 
   98   9 II   36.  3.6  0.3    7.   4.  1.4  2.5   2.2  1.6 
   99   9 II  11.9  3.7  0.3   6.1  3.2  0.5  1.1   2.7  1.7 
  100   8 II  48.9  3.5  0.3  23.1  3.8  4.3   2.   3.3  0.4 
  101   9 II   7.4  3.6  0.3   8.2  5.4  1.4  2.5   1.3  1.3 
  102   9 II  40.8  3.7  0.3   4.4  1.8   0.   0.   3.2  2.9 
  104   9 II  19.9  3.6  0.3   12.  4.5  3.6  2.5   2.9  1.2 
  105  12 II  18.3  3.7  0.3   4.7  2.4  3.1  3.3   2.1  1.1 
  107   5 I    0.1  3.7  0.3  11.3  4.7  1.4   2.   5.7  2.4 
  108   5 II   0.1  3.7  0.3  11.7  4.2  1.6  2.3   2.3  1.6 
  109   9 I    2.7  3.7  0.3  12.8  3.4  0.6  0.8   6.6  1.5 
  111   8 II  33.7  3.6  0.3  14.5  6.9  2.8  2.5   2.5  1.4 
  112   9 II   1.6  3.6  0.3   5.7  1.9  1.8  1.4   4.5   2. 
  113  14 II   9.6  3.7  0.3   3.4  1.2  0.6  0.4   5.3  0.9 
  114   9 II  21.2  3.5  0.3   3.4  1.9  0.1  0.1   5.1   3. 
  115   9 II   1.3  3.7  0.3   5.5  3.6  1.3  2.4   1.4  1.2 
  116   9 II   3.2  3.7  0.3   6.4  4.4  0.4  0.9   1.6   1. 

